Approximability of the Four-Vertex Model

We study the approximability of the four-vertex model, a special case of the six-vertex model.We prove that, despite being NP-hard to approximate in the worst case, the four-vertex model admits a fully polynomial randomized approximation scheme (FPRAS) when the input satisfies certain linear equation system over GF(2).The FPRAS is given by a Markov chain known as the worm process, whose state space and rapid mixing rely on the solution of the linear equation system. This is the first attempt to design an FPRAS for the six-vertex model with unwindable constraint functions.Additionally, we explore the applications of this technique on planar graphs, providing efficient sampling algorithms.

==> Approximability of the Four-vertex Model/.vscode/ltex.dictionary.en-US.txt <==
pairwisely
Ising
Holant
Eulerian
Tutte
approximability
Windability
FPRAS
subgraph
subgraphs
Approximability
iff
windability
McQuillan
Kuperberg
Zeilberger
Vergnas
Rys
Cai
Mihail
FPTAS
trichotomy
submodel
multipilicative
windable
unwindable
unwinable
Xiongxin
Tianyu
Zhiguo
Fu
unwandable
homomorphisms
arity
Diseqality
Prikof
Svistunov
ev


==> Approximability of the Four-vertex Model/.vscode/ltex.hiddenFalsePositives.en-US.txt <==
{"rule":"DID_FOUND_AMBIGUOUS","sentence":"^\\QThe congestion can bound the\\E$"}
{"rule":"THE_SUPERLATIVE","sentence":"^\\QFix a shortest path between\\E$"}
{"rule":"IF_IS","sentence":"^\\QThe weight of a subset \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q of the worm process is defined as \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q where \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q otherwise \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q.\\E$"}
{"rule":"IF_IS","sentence":"^\\QThe resulting transition matrix is \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q and other non-diagonal entries of \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q are zero, diagonal entries equal to \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q minus other entries in the same row.\\E$"}
{"rule":"IF_IS","sentence":"^\\QThe resulting transition matrix is \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q and other non-diagonal entries of \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q are \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q, diagonal entries equal to \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q minus other entries in the same row.\\E$"}

